Exploring Bosonic and Fermionic Link Models on $(3+1)-$d tubes

Quantum link models (QLMs) have attracted a lot of attention in recent times as a generalization of Wilson's lattice gauge theories (LGT), and are particularly suitable for realization on quantum simulators and computers. These models are known to host new phases of matter and act as a bridge between particle and condensed matter physics. In this article, we study the Abelian $U(1)$ lattice gauge theory in $(3+1)$-d tubes using large-scale exact diagonalization (ED). We are then able to motivate the phase diagram of the model with finite size scaling techniques (FSS), and in particular propose the existence of a Coulomb phase. Furthermore, we introduce the first models involving fermionic quantum links, which generalize the gauge degrees of freedom to be of fermionic nature. We prove that while the spectra remain identical between the bosonic and the fermionic versions of the $U(1)$-symmetric quantum link models in $(2+1)$-d, they are different in $(3+1)$-d. We discuss the prospects of realizing the magnetic field interactions as correlated hopping in quantum simulator experiments.

==> criteria.txt <==
1. Make a fundamental theoretical and/or experimental discovery.

2. Create a new paradigm or make a paradigm shift.

3. Establish a fruitful analogy or connection between different subfields or topical areas of physics, or between physics and other scientific disciplines. <-! cold atoms, quantum simulators, particle physics

4. Push an established field into a new direction. <-! bosons to fermions in a gauge theory

5. Significantly advance the state of the art of a field.
